CAT: a conditional association test for microbiome data using a leave-out approach

In microbiome analysis, researchers often seek to identify taxonomic features associated with an outcome of interest. However, microbiome features are intercorrelated and linked by phylogenetic relationships, making it challenging to assess the association between an individual feature and an outcome. Researchers have developed global tests for the association of microbiome profiles with outcomes using beta diversity metrics which offer robustness to extreme values and can incorporate information on the phylogenetic tree structure. Despite the popularity of global association testing, most existing methods for follow-up testing of individual features only consider the marginal effect and do not provide relevant information for the design of microbiome interventions. This paper proposes a novel conditional association test, CAT, which can account for other features and phylogenetic relatedness when testing the association between a feature and an outcome. CAT adopts a leave-out method, measuring the importance of a feature in predicting the outcome by removing that feature from the data and quantifying how much the association with the outcome is weakened through the change in the coefficient of determination. By leveraging global tests including PERMANOVA and MiRKAT-based methods, CAT allows association testing for continuous, binary, categorical, count, survival, and correlated outcomes. Our simulation and real data application results illustrate the potential of CAT to inform the design of microbiome interventions aimed at improving clinical outcomes.

==> resultAll.csv <==
Phylum,Bacteroidetes,-0.0502,0.072
Phylum,Firmicutes,-0.0337,0.035
Phylum,Proteobacteria,0.0029,0.676
Phylum,Actinobacteria,-3.00E-04,0.334
Phylum,Verrucomicrobia,0.0077,0.995
Phylum,Tenericutes,-2.00E-04,0.22
Phylum,Fusobacteria,-6.00E-04,0.017
Phylum,Lentisphaerae,0,0.07
Phylum,Cyanobacteria,-9.00E-04,0
Phylum,Deferribacteres,0,0.444
Phylum,Synergistetes,0,0.029
Class,Bacteroidia,-0.0503,0.072
Class,Clostridia,-0.0304,0.05
Class,Betaproteobacteria,0.0023,0.682
Class,Bacilli,-2.00E-04,0.41
Class,Gammaproteobacteria,-0.0023,0.327
Class,Actinobacteria,-3.00E-04,0.227
Class,Verrucomicrobiae,0.0077,0.995
Class,Deltaproteobacteria,0.0012,0.955
Class,Erysipelotrichi,-5.00E-04,0.213
Class,Coriobacteriia,1.00E-04,0.689
Class,RF3,0,0.352
Class,Fusobacteriia,-6.00E-04,0.017
Class,Mollicutes,-1.00E-04,0.084
Class,[Lentisphaeria],0,0.071
Class,Epsilonproteobacteria,2.00E-04,0.734
Class,Sphingobacteriia,0,0.651
Class,Flavobacteriia,0,0.811
Class,4C0d-2,-8.00E-04,0.006
Class,Chloroplast,-2.00E-04,0
Class,Alphaproteobacteria,-9.00E-04,0.364
Class,Deferribacteres,0,0.444
Class,Opitutae,0,0.001
Class,Synergistia,0,0.029
Class,unclassified Lentisphaerae,0,0.178
Order,Bacteroidales,-0.0503,0.072
Order,Clostridiales,-0.0303,0.05
Order,Burkholderiales,0.0023,0.682
Order,Lactobacillales,-1.00E-04,0.435
Order,Enterobacteriales,-0.002,0.338
Order,Pasteurellales,-3.00E-04,0.254
Order,Bifidobacteriales,-3.00E-04,0.227
Order,Verrucomicrobiales,0.0077,0.995
Order,Desulfovibrionales,0.0012,0.955
Order,Erysipelotrichales,-5.00E-04,0.213
Order,Gemellales,0,0.492
Order,Neisseriales,0,0.592
Order,Turicibacterales,0,0.184
Order,Coriobacteriales,1.00E-04,0.689
Order,ML615J-28,0,0.352
Order,Fusobacteriales,-6.00E-04,0.017
Order,SHA-98,0,0.016
Order,RF39,-1.00E-04,0.089
Order,Pseudomonadales,0,0.16
Order,Victivallales,0,0.071
Order,Campylobacterales,2.00E-04,0.734
Order,Aeromonadales,0,0.682
Order,Actinomycetales,0,0.283
Order,Sphingobacteriales,0,0.651
Order,Flavobacteriales,0,0.811
Order,Bacillales,0,0.043
Order,YS2,-8.00E-04,0.006
Order,Streptophyta,-2.00E-04,0
Order,Anaeroplasmatales,0,0
Order,Rhizobiales,0,0.002
Order,Deferribacterales,0,0.444
Order,RF32,-8.00E-04,0.375
Order,[Cerasicoccales],0,0.001
Order,Rickettsiales,0,0
Order,Synergistales,0,0.029
Order,Bacteria,0,0.178
Order,Acholeplasmatales,0,0.02
Order,Rhodospirillales,0,0.037
Family,Prevotellaceae,-0.032,0.024
Family,Bacteroidaceae,-0.038,0.099
Family,Lachnospiraceae,0.0226,1
Family,Ruminococcaceae,-0.0365,0
Family,Porphyromonadaceae,0.0036,0.912
Family,[Odoribacteraceae],7.00E-04,0.994
Family,Rikenellaceae,0.0062,0.859
Family,Veillonellaceae,0.0047,0.979
Family,Alcaligenaceae,0.0024,0.682
Family,Lactobacillaceae,0,0.469
Family,Enterobacteriaceae,-0.002,0.338
Family,Pasteurellaceae,-3.00E-04,0.254
Family,Bifidobacteriaceae,-3.00E-04,0.227
Family,Verrucomicrobiaceae,0.0077,0.995
Family,[Mogibacteriaceae],1.00E-04,0.634
Family,Streptococcaceae,-2.00E-04,0.387
Family,Carnobacteriaceae,0,0.363
Family,Desulfovibrionaceae,0.0012,0.955
Family,unclassified Clostridiales,0,0.502
Family,Erysipelotrichaceae,-5.00E-04,0.213
Family,Peptococcaceae,0,0.772
Family,Gemellaceae,0,0.492
Family,Neisseriaceae,0,0.592
Family,Clostridiaceae,-8.00E-04,0.201
Family,Christensenellaceae,-0.0012,0.049
Family,Peptostreptococcaceae,-4.00E-04,0.212
Family,Turicibacteraceae,0,0.184
Family,Coriobacteriaceae,1.00E-04,0.689
Family,unclassified ML615J-28,0,0.352
Family,[Barnesiellaceae],0.0012,0.993
Family,[Paraprevotellaceae],-1.00E-04,0.441
Family,S24-7,1.00E-04,0.703
Family,Fusobacteriaceae,-6.00E-04,0.017
Family,unclassified SHA-98,0,0.016
Family,unclassified RF39,-1.00E-04,0.089
Family,Dehalobacteriaceae,0,0.078
Family,Moraxellaceae,0,0.031
Family,Oxalobacteraceae,0,0.221
Family,Victivallaceae,0,0.071
Family,Campylobacteraceae,2.00E-04,0.736
Family,[Tissierellaceae],0,0.027
Family,Pseudomonadaceae,0,0.365
Family,Aeromonadaceae,0,0.641
Family,Corynebacteriaceae,0,0.206
Family,Sphingobacteriaceae,0,0.633
Family,Aerococcaceae,0,0.238
Family,[Weeksellaceae],0,0.811
Family,Staphylococcaceae,0,0.024
Family,Dermabacteraceae,0,0.648
Family,unclassified YS2,-8.00E-04,0.006
Family,Actinomycetaceae,0,0.615
Family,unclassified Streptophyta,-2.00E-04,0
Family,Anaeroplasmataceae,0,0
Family,Enterococcaceae,0,0.447
Family,Planococcaceae,0,0
Family,Brucellaceae,0,0.002
Family,Deferribacteraceae,0,0.444
Family,Comamonadaceae,0,0.049
Family,Micrococcaceae,0,0.071
Family,unclassified RF32,-8.00E-04,0.375
Family,EtOH8,0,0.029
Family,[Cerasicoccaceae],0,0.001
Family,mitochondria,0,0
Family,Leuconostocaceae,-1.00E-04,0.021
Family,Eubacteriaceae,0,0.081
Family,unclassified Sphingobacteriales,0,0.634
Family,Synergistaceae,0,0.029
Family,Helicobacteraceae,0,0.339
Family,Succinivibrionaceae,0,0.188
Family,Bacteria,0,0.178
Family,Acholeplasmataceae,0,0.02
Family,Thermoactinomycetaceae,0,0.636
Family,Acetobacteraceae,0,0.037
Family,Leptotrichiaceae,0,0
Genus,Prevotella,-0.032,0.023
Genus,Bacteroides,-0.038,0.099
Genus,Roseburia,0.0036,0.948
Genus,Faecalibacterium,-0.0151,0.005
Genus,Parabacteroides,0.0038,0.974
Genus,Odoribacter,5.00E-04,0.987
Genus,Rikenellaceae,0.0061,0.859
Genus,Blautia,0.0015,0.91
Genus,Alistipes,-1.00E-04,0.46
Genus,Ruminococcaceae,-0.0037,0.081
Genus,Dialister,0.0044,0.993
Genus,Subdoligranulum,-0.0011,0.069
Genus,Lachnospiraceae,0.0022,0.821
Genus,Ruminococcus,-0.0096,0
Genus,Oscillospira,-0.0033,0.078
Genus,Sutterella,0.0024,0.682
Genus,[Ruminococcus],0.001,0.97
Genus,Clostridium,0.0032,0.983
Genus,Coprococcus,0.0013,0.986
Genus,Gemmiger,-0.0017,0.079
Genus,Lachnospira,1.00E-04,0.516
Genus,Lactobacillus,0,0.469
Genus,Escherichia,-0.0024,0.272
Genus,Dorea,0.0012,0.979
Genus,Haemophilus,-2.00E-04,0.293
Genus,Acidaminococcus,9.00E-04,0.815
Genus,Enterobacter,-2.00E-04,0.41
Genus,Veillonella,1.00E-04,0.731
Genus,Bifidobacterium,-3.00E-04,0.22
Genus,Lachnobacterium,-1.00E-04,0.506
Genus,Butyricicoccus,-2.00E-04,0.237
Genus,Akkermansia,0.0077,0.995
Genus,[Mogibacteriaceae],0,0.603
Genus,Streptococcus,-1.00E-04,0.448
Genus,Granulicatella,0,0.363
Genus,Anaerostipes,1.00E-04,0.676
Genus,Bilophila,0.0014,0.986
Genus,Anaerotruncus,1.00E-04,0.738
Genus,Ruminococcus,1.00E-04,0.616
Genus,Clostridium,0,0.65
Genus,unclassified Clostridiales,0,0.502
Genus,Coprobacillus,-1.00E-04,0.321
Genus,Defluviitalea,2.00E-04,0.994
Genus,Peptococcaceae,0,0.88
Genus,[Eubacterium],1.00E-04,0.701
Genus,Gemellaceae,0,0.492
Genus,Neisseria,0,0.646
Genus,Clostridium,-8.00E-04,0.19
Genus,Christensenellaceae,-0.0012,0.05
Genus,Shigella,0,0.812
Genus,Peptostreptococcaceae,-4.00E-04,0.211
Genus,Clostridium,-3.00E-04,0.017
Genus,Providencia,0,0.507
Genus,Holdemania,0,0.656
Genus,Erysipelotrichaceae,-1.00E-04,0.349
Genus,Gardnerella,0,0.879
Genus,Turicibacter,0,0.184
Genus,Adlercreutzia,0,0.725
Genus,Desulfovibrio,0,0.525
Genus,Eggerthella,0,0.732
Genus,Phascolarctobacterium,-0.001,0.029
Genus,Desulfovibrionaceae,-1.00E-04,0.001
Genus,unclassified ML615J-28,0,0.352
Genus,[Barnesiellaceae],0.0011,0.992
Genus,Paraprevotella,-3.00E-04,0.232
Genus,S24-7,1.00E-04,0.703
Genus,Lactococcus,-1.00E-04,0.291
Genus,Fusobacterium,-5.00E-04,0.004
Genus,unclassified SHA-98,0,0.016
Genus,Lactonifactor,0,0.214
Genus,unclassified RF39,-1.00E-04,0.089
Genus,02d06,0,0.511
Genus,Barnesiella,1.00E-04,0.977
Genus,Dehalobacterium,0,0.069
Genus,cc_115,0,0.148
Genus,Butyricimonas,2.00E-04,0.95
Genus,Acinetobacter,0,0.119
Genus,Oxalobacter,0,0.221
Genus,Coriobacteriaceae,0,0.682
Genus,Victivallaceae,0,0.026
Genus,Campylobacter,2.00E-04,0.712
Genus,WAL_1855D,0,0.058
Genus,Fusobacteriaceae,0,0.406
Genus,Aggregatibacter,-1.00E-04,0.219
Genus,Pseudomonas,0,0.365
Genus,Collinsella,0,0.631
Genus,Pantoea,0,0.373
Genus,Proteus,-1.00E-04,0.073
Genus,Peptoniphilus,0,0.148
Genus,Oribacterium,0,0.15
Genus,Shuttleworthia,0,0.708
Genus,Aeromonadaceae,0,0.641
Genus,Corynebacterium,0,0.206
Genus,Cytophagales,0,0.633
Genus,Finegoldia,0,0.305
Genus,Abiotrophia,0,0.323
Genus,human,0,0.563
Genus,[Weeksellaceae],0,0.811
Genus,Staphylococcus,0,0.024
Genus,Anaerococcus,0,0.146
Genus,Brachybacterium,0,0.648
Genus,unclassified YS2,-8.00E-04,0.006
Genus,Mogibacterium,0,0.493
Genus,Pseudobutyrivibrio,0,0.026
Genus,Porphyromonas,1.00E-04,0.937
Genus,rc4-4,0,0.547
Genus,Unclassified,0,0
Genus,Dysgonomonas,-7.00E-04,0.151
Genus,Actinomyces,0,0.661
Genus,Butyrivibrio,-3.00E-04,0.323
Genus,unclassified Streptophyta,-2.00E-04,0
Genus,Anaeroplasma,0,0
Genus,Enterococcaceae,0,0.447
Genus,Catenibacterium,-2.00E-04,0.01
Genus,Victivallis,0,0.458
Genus,Rummeliibacillus,0,0
Genus,Citrobacter,0,0.138
Genus,ph2,0,0
Genus,SMB53,0,0.477
Genus,[Clostridium],0,0.299
Genus,Veillonellaceae,-3.00E-04,0.197
Genus,Ochrobactrum,0,0.002
Genus,Christensenella,0,0.043
Genus,Mobiluncus,0,0
Genus,Clostridiaceae,0,0.789
Genus,Mucispirillum,0,0.444
Genus,Sarcina,0,0.001
Genus,Delftia,0,0.116
Genus,[Prevotella],2.00E-04,0.789
Genus,Rothia,0,0.071
Genus,unclassified RF32,-8.00E-04,0.375
Genus,Macellibacteroides,1.00E-04,0.965
Genus,Papillibacter,0,0.003
Genus,EtOH8,0,0.029
Genus,Anaerofilum,0,0.286
Genus,Peptostreptococcus,0,0.065
Genus,Slackia,0,0.349
Genus,[Cerasicoccaceae],0,0.001
Genus,Moryella,0,0
Genus,Allobaculum,0,0.527
Genus,Nicotiana,0,0
Genus,Serratia,0,0.621
Genus,Leuconostocaceae,-1.00E-04,0.02
Genus,Parvimonas,0,0.013
Genus,Megasphaera,8.00E-04,0.941
Genus,Clostridium,0,0.652
Genus,Proteocatella,0,0.655
Genus,Epulopiscium,-3.00E-04,0.037
Genus,Hespellia,2.00E-04,0.897
Genus,Olsenella,0,0.032
Genus,Anaerofustis,0,0.341
Genus,Sporobacter,0,0.016
Genus,Enhydrobacter,0,0
Genus,Alicycliphilus,0,0.002
Genus,unclassified Sphingobacteriales,0,0.634
Genus,Prevotellaceae,0,0.648
Genus,Synergistes,0,0.039
Genus,Bulleidia,0,0
Genus,Anaerorhabdus,0,0.012
Genus,Eikenella,0,0.002
Genus,Leuconostoc,0,0.1
Genus,Atopobium,0,0.298
Genus,Scardovia,0,0.083
Genus,Pseudoramibacter_Eubacterium,0,0.007
Genus,Helicobacter,0,0.339
Genus,Coriobacterium,0,0.169
Genus,Succinivibrio,0,0.202
Genus,Arcobacter,0,0.477
Genus,RFN20,0,0.001
Genus,Cloacibacillus,0,0.046
Genus,Bacteria,0,0.178
Genus,Desulfurispora,0,0.6
Genus,'Solanum,0,0.02
Genus,Anaerobiospirillum,0,0.054
Genus,[Paraprevotellaceae],0,0.001
Genus,Actinomycetaceae,0,0.517
Genus,Trigonala,0,0.636
Genus,Dehalobacteriaceae,0,0.553
Genus,Aerococcus,0,0.017
Genus,Bacteroides,0,0.072
Genus,Roseomonas,0,0.037
Genus,Bacteroides,0,0.287
Genus,Leptotrichia,0,0
Genus,Selenomonas,0,0.03
Genus,Mitsuokella,0,0.482
Species,copri,-0.0298,0.061
Species,unclassified Bacteroides,-0.0111,0.346
Species,faecis,-3.00E-04,0.422
Species,prausnitzii,-0.0151,0.005
Species,distasonis,5.00E-04,0.835
Species,fragilis,9.00E-04,0.994
Species,unclassified Odoribacter,5.00E-04,0.987
Species,acidifaciens,-1.00E-04,0.267
Species,Rikenellaceae,0.0061,0.859
Species,unclassified Blautia,0.0015,0.926
Species,stercorea,0,0.295
Species,finegoldii,-2.00E-04,0.407
Species,Ruminococcaceae,-0.0037,0.081
Species,unclassified Dialister,0.0044,0.993
Species,variabile,-0.0011,0.069
Species,Lachnospiraceae,0.0022,0.821
Species,unclassified Ruminococcus,-0.0052,0.002
Species,unclassified Parabacteroides,0.0026,0.915
Species,uniformis,-0.0185,0.09
Species,ovatus,0.0066,0.92
Species,unclassified Oscillospira,-0.0034,0.078
Species,unclassified Sutterella,0.0024,0.682
Species,eggerthii,-1.00E-04,0.44
Species,gnavus,1.00E-04,0.609
Species,citroniae,0.0021,0.986
Species,unclassified Coprococcus,0.0012,0.958
Species,formicilis,-0.0017,0.079
Species,unclassified Roseburia,0.0036,0.964
Species,unclassified Lachnospira,1.00E-04,0.516
Species,unclassified Lactobacillus,2.00E-04,0.698
Species,coli,-0.0024,0.272
Species,unclassified Dorea,0.0013,0.986
Species,parainfluenzae,-2.00E-04,0.293
Species,unclassified Acidaminococcus,9.00E-04,0.815
Species,unclassified Prevotella,-0.0059,0.13
Species,hormaechei,-2.00E-04,0.411
Species,inulinivorans,0,0.843
Species,dispar,0,0.816
Species,unclassified [Ruminococcus],1.00E-04,0.777
Species,adolescentis,-3.00E-04,0.222
Species,unclassified Lachnobacterium,-1.00E-04,0.506
Species,melaninogenica,0,0.476
Species,lavalense,2.00E-04,0.874
Species,pullicaecorum,-2.00E-04,0.237
Species,muciniphila,0.0077,0.995
Species,aldenense,1.00E-04,0.866
Species,formicigenerans,0,0.089
Species,[Mogibacteriaceae],0,0.603
Species,infantis,0,0.171
Species,unclassified Granulicatella,0,0.363
Species,producta,0,0.501
Species,putredinis,0,0.981
Species,unclassified Streptococcus,0,0.541
Species,unclassified Anaerostipes,1.00E-04,0.676
Species,unclassified Bilophila,0.0014,0.986
Species,unclassified Anaerotruncus,1.00E-04,0.738
Species,obeum,1.00E-04,0.704
Species,lactaris,1.00E-04,0.619
Species,methylpentosum,0,0.655
Species,unclassified Clostridiales,0,0.502
Species,cateniformis,0,0.347
Species,saccharophila,2.00E-04,0.994
Species,Peptococcaceae,0,0.88
Species,bromii,-0.0043,0.002
Species,dolichum,1.00E-04,0.675
Species,symbiosum,5.00E-04,0.861
Species,torques,8.00E-04,0.994
Species,hathewayi,6.00E-04,0.907
Species,caccae,-8.00E-04,0.457
Species,Gemellaceae,0,0.492
Species,subflava,0,0.646
Species,clostridioforme,-2.00E-04,0.233
Species,luteciae,-1.00E-04,0.394
Species,unclassified Clostridium,-1.00E-04,0.342
Species,unclassified Coprobacillus,-1.00E-04,0.329
Species,Christensenellaceae,-0.0012,0.05
Species,flexneri,0,0.812
Species,Peptostreptococcaceae,-4.00E-04,0.211
Species,spiroforme,-1.00E-04,0.046
Species,unclassified Providencia,0,0.507
Species,saccharolyticum,0,0.955
Species,unclassified Holdemania,0,0.656
Species,Erysipelotrichaceae,-1.00E-04,0.349
Species,unclassified Gardnerella,0,0.879
Species,unclassified Turicibacter,0,0.184
Species,unclassified Adlercreutzia,0,0.725
Species,unclassified Desulfovibrio,1.00E-04,0.729
Species,lenta,0,0.732
Species,unclassified Phascolarctobacterium,-0.001,0.029
Species,biforme,0,0.464
Species,Desulfovibrionaceae,-1.00E-04,0.001
Species,unclassified ML615J-28,0,0.352
Species,[Barnesiellaceae],0.0011,0.992
Species,gordonii,2.00E-04,0.894
Species,celatum,0,0.623
Species,colicanis,0,0.468
Species,unclassified Paraprevotella,-3.00E-04,0.232
Species,colinum,0,0.01
Species,catus,0,0.307
Species,S24-7,1.00E-04,0.703
Species,garvieae,0,0.026
Species,unclassified Fusobacterium,-5.00E-04,0.004
Species,unclassified SHA-98,0,0.016
Species,anginosus,0,0.366
Species,unclassified Lactococcus,-1.00E-04,0.303
Species,longoviformis,0,0.214
Species,indistinctus,1.00E-04,0.972
Species,unclassified RF39,-1.00E-04,0.089
Species,unclassified 02d06,0,0.511
Species,longicatena,0,0.017
Species,parvula,1.00E-04,0.696
Species,intestinihominis,1.00E-04,0.977
Species,unclassified Dehalobacterium,0,0.069
Species,unclassified cc_115,0,0.148
Species,unclassified Butyricimonas,2.00E-04,0.95
Species,unclassified Acinetobacter,0,0.24
Species,formigenes,0,0.221
Species,ramosum,-3.00E-04,0.058
Species,callidus,1.00E-04,0.719
Species,Coriobacteriaceae,0,0.682
Species,Victivallaceae,0,0.026
Species,unclassified Campylobacter,2.00E-04,0.713
Species,unclassified WAL_1855D,0,0.058
Species,Fusobacteriaceae,0,0.406
Species,unclassified Aggregatibacter,-1.00E-04,0.219
Species,fragi,0,0.131
Species,aerofaciens,0,0.524
Species,salivarius,0,0.478
Species,agglomerans,0,0.373
Species,unclassified Proteus,-1.00E-04,0.073
Species,unclassified Peptoniphilus,0,0.148
Species,unclassified Oribacterium,0,0.15
Species,unclassified [Eubacterium],0,0.254
Species,unclassified Shuttleworthia,0,0.708
Species,Aeromonadaceae,0,0.641
Species,unclassified Corynebacterium,0,0.258
Species,QSSC5-1,0,0.633
Species,onderdonkii,0,0.982
Species,unclassified Finegoldia,0,0.305
Species,unclassified Abiotrophia,0,0.323
Species,gut metagenome,0,0.563
Species,asburiae,0,0.433
Species,[Weeksellaceae],0,0.811
Species,unclassified Staphylococcus,0,0.024
Species,unclassified Anaerococcus,0,0.146
Species,unclassified Brachybacterium,0,0.648
Species,unclassified YS2,-8.00E-04,0.006
Species,unclassified Mogibacterium,0,0.493
Species,guilliermondii,0,0.623
Species,unclassified Pseudobutyrivibrio,0,0.207
Species,unclassified Porphyromonas,1.00E-04,0.935
Species,unclassified rc4-4,0,0.547
Species,unclassified 1-68,0,0
Species,unclassified Dysgonomonas,0,0.248
Species,xylanivorans,0,0.036
Species,guillouiae,0,0.011
Species,unclassified Actinomyces,0,0.661
Species,crossotus,-3.00E-04,0.357
Species,unclassified Streptophyta,-2.00E-04,0
Species,unclassified Anaeroplasma,0,0
Species,iners,0,0
Species,Enterococcaceae,0,0.447
Species,unclassified Catenibacterium,-2.00E-04,0.01
Species,vadensis,0,0.458
Species,delbrueckii,0,0.603
Species,plantarum,0,0.365
Species,unclassified Rummeliibacillus,0,0
Species,freundii,0,0.138
Species,unclassified ph2,0,0
Species,unclassified SMB53,0,0.477
Species,coprophilus,0,0.813
Species,difficile,0,0.299
Species,ureolyticus,0,0.193
Species,plebeius,-0.0016,0.3
Species,Veillonellaceae,-3.00E-04,0.197
Species,unclassified Pseudomonas,0,0.382
Species,unclassified Ochrobactrum,0,0.002
Species,baratii,0,0.598
Species,unclassified Christensenella,0,0.043
Species,unclassified Mobiluncus,0,0
Species,Clostridiaceae,0,0.789
Species,schaedleri,0,0.444
Species,unclassified Sarcina,0,0.001
Species,reuteri,-2.00E-04,0.198
Species,unclassified Delftia,0,0.116
Species,unclassified [Prevotella],2.00E-04,0.789
Species,mucilaginosa,0,0.088
Species,unclassified RF32,-8.00E-04,0.375
Species,fermentans,1.00E-04,0.965
Species,cinnamivorans,0,0.003
Species,EtOH8,0,0.029
Species,unclassified Anaerofilum,0,0.286
Species,purinilyticum,0,0.004
Species,unclassified Peptostreptococcus,0,0.065
Species,unclassified Slackia,0,0.349
Species,[Cerasicoccaceae],0,0.001
Species,fimetarium,0,0.002
Species,durum,0,0.013
Species,indoligenes,0,0
Species,gadei,-7.00E-04,0.252
Species,celerecrescens,1.00E-04,0.779
Species,paraputrificum,0,0.512
Species,unclassified Allobaculum,0,0.527
Species,cylindroides,0,0.348
Species,dentocariosa,0,0.181
Species,tabacum,0,0
Species,unclassified Serratia,0,0.621
Species,bolteae,0,0.731
Species,Leuconostocaceae,-1.00E-04,0.02
Species,unclassified Parvimonas,0,0.013
Species,unclassified Megasphaera,8.00E-04,0.941
Species,unclassified Collinsella,0,0.623
Species,ruminantium,0,0.652
Species,stercoris,0,0.866
Species,sphenisci,0,0.655
Species,albus,-2.00E-04,0.002
Species,unclassified Epulopiscium,-3.00E-04,0.037
Species,porcina,2.00E-04,0.897
Species,uli,0,0.032
Species,unclassified Anaerofustis,0,0.341
Species,termitidis,0,0.016
Species,eutactus,1.00E-04,0.917
Species,unclassified Enhydrobacter,0,0
Species,unclassified Alicycliphilus,0,0.002
Species,unclassified Sphingobacteriales,0,0.634
Species,Prevotellaceae,0,0.648
Species,unclassified Faecalibacterium,0,0.002
Species,unclassified Synergistes,0,0.039
Species,unclassified Butyrivibrio,0,0.001
Species,moorei,0,0
Species,hungatei,0,0.038
Species,furcosa,0,0.012
Species,algidixylanolyticum,0,0.198
Species,nigrescens,0,0.598
Species,breve,0,0.022
Species,unclassified Eikenella,0,0.002
Species,papyrosolvens,0,0.05
Species,perfringens,-5.00E-04,0.306
Species,unclassified Leuconostoc,0,0.1
Species,gauvreauii,0,0.15
Species,unclassified Atopobium,0,0.298
Species,sobrinus,0,0.28
Species,unclassified Scardovia,0,0.083
Species,unclassified Pseudoramibacter_Eubacterium,0,0.007
Species,kobei,0,0.193
Species,ganmani,0,0.339
Species,unclassified Coriobacterium,0,0.169
Species,unclassified Succinivibrio,0,0.202
Species,D168,-1.00E-04,0.017
Species,nordii,0,0.647
Species,nitroreducens,0,0.384
Species,cryaerophilus,0,0.477
Species,butyricum,0,0.003
Species,unclassified RFN20,0,0.001
Species,unclassified Cloacibacillus,0,0.046
Species,Bacteria,0,0.178
Species,unclassified Desulfurispora,0,0.6
Species,tuberosum' phytoplasma,0,0.02
Species,endodontalis,0,0.642
Species,thomasii,0,0.054
Species,nanceiensis,0,0.401
Species,[Paraprevotellaceae],0,0.001
Species,Actinomycetaceae,0,0.517
Species,intermedia,0,0.857
Species,veronii,0,0
Species,elaeagnus,0,0.636
Species,Dehalobacteriaceae,0,0.553
Species,unclassified Aerococcus,0,0.017
Species,cellulosolvens,0,0.072
Species,aerilata,0,0.037
Species,xylanolyticus,0,0.287
Species,flavefaciens,0,0.092
Species,pallens,0,0.841
Species,neonatale,-2.00E-04,0.003
Species,unclassified Leptotrichia,0,0
Species,bovis,0,0.03
Species,unclassified Mitsuokella,0,0.482

==> resultAllHeader.csv <==
Level,Taxon,$R^2$ difference,CAT p-value
Phylum,Bacteroidetes,-0.0502,0.072
Phylum,Firmicutes,-0.0337,0.035
Phylum,Proteobacteria,0.0029,0.676
Phylum,Actinobacteria,-3.00E-04,0.334
Phylum,Verrucomicrobia,0.0077,0.995
Phylum,Tenericutes,-2.00E-04,0.22
Phylum,Fusobacteria,-6.00E-04,0.017
Phylum,Lentisphaerae,0,0.07
Phylum,Cyanobacteria,-9.00E-04,0
Phylum,Deferribacteres,0,0.444
Phylum,Synergistetes,0,0.029
Class,Bacteroidia,-0.0503,0.072
Class,Clostridia,-0.0304,0.05
Class,Betaproteobacteria,0.0023,0.682
Class,Bacilli,-2.00E-04,0.41
Class,Gammaproteobacteria,-0.0023,0.327
Class,Actinobacteria,-3.00E-04,0.227
Class,Verrucomicrobiae,0.0077,0.995
Class,Deltaproteobacteria,0.0012,0.955
Class,Erysipelotrichi,-5.00E-04,0.213
Class,Coriobacteriia,1.00E-04,0.689
Class,RF3,0,0.352
Class,Fusobacteriia,-6.00E-04,0.017
Class,Mollicutes,-1.00E-04,0.084
Class,Lentisphaeria,0,0.071
Class,Epsilonproteobacteria,2.00E-04,0.734
Class,Sphingobacteriia,0,0.651
Class,Flavobacteriia,0,0.811
Class,4C0d-2,-8.00E-04,0.006
Class,Chloroplast,-2.00E-04,0
Class,Alphaproteobacteria,-9.00E-04,0.364
Class,Deferribacteres,0,0.444
Class,Opitutae,0,0.001
Class,Synergistia,0,0.029
Class,unclassified Lentisphaerae,0,0.178
Order,Bacteroidales,-0.0503,0.072
Order,Clostridiales,-0.0303,0.05
Order,Burkholderiales,0.0023,0.682
Order,Lactobacillales,-1.00E-04,0.435
Order,Enterobacteriales,-0.002,0.338
Order,Pasteurellales,-3.00E-04,0.254
Order,Bifidobacteriales,-3.00E-04,0.227
Order,Verrucomicrobiales,0.0077,0.995
Order,Desulfovibrionales,0.0012,0.955
Order,Erysipelotrichales,-5.00E-04,0.213
Order,Gemellales,0,0.492
Order,Neisseriales,0,0.592
Order,Turicibacterales,0,0.184
Order,Coriobacteriales,1.00E-04,0.689
Order,ML615J-28,0,0.352
Order,Fusobacteriales,-6.00E-04,0.017
Order,SHA-98,0,0.016
Order,RF39,-1.00E-04,0.089
Order,Pseudomonadales,0,0.16
Order,Victivallales,0,0.071
Order,Campylobacterales,2.00E-04,0.734
Order,Aeromonadales,0,0.682
Order,Actinomycetales,0,0.283
Order,Sphingobacteriales,0,0.651
Order,Flavobacteriales,0,0.811
Order,Bacillales,0,0.043
Order,YS2,-8.00E-04,0.006
Order,Streptophyta,-2.00E-04,0
Order,Anaeroplasmatales,0,0
Order,Rhizobiales,0,0.002
Order,Deferribacterales,0,0.444
Order,RF32,-8.00E-04,0.375
Order,Cerasicoccales,0,0.001
Order,Rickettsiales,0,0
Order,Synergistales,0,0.029
Order,Bacteria,0,0.178
Order,Acholeplasmatales,0,0.02
Order,Rhodospirillales,0,0.037
Family,Prevotellaceae,-0.032,0.024
Family,Bacteroidaceae,-0.038,0.099
Family,Lachnospiraceae,0.0226,1
Family,Ruminococcaceae,-0.0365,0
Family,Porphyromonadaceae,0.0036,0.912
Family,Odoribacteraceae,7.00E-04,0.994
Family,Rikenellaceae,0.0062,0.859
Family,Veillonellaceae,0.0047,0.979
Family,Alcaligenaceae,0.0024,0.682
Family,Lactobacillaceae,0,0.469
Family,Enterobacteriaceae,-0.002,0.338
Family,Pasteurellaceae,-3.00E-04,0.254
Family,Bifidobacteriaceae,-3.00E-04,0.227
Family,Verrucomicrobiaceae,0.0077,0.995
Family,Mogibacteriaceae,1.00E-04,0.634
Family,Streptococcaceae,-2.00E-04,0.387
Family,Carnobacteriaceae,0,0.363
Family,Desulfovibrionaceae,0.0012,0.955
Family,unclassified Clostridiales,0,0.502
Family,Erysipelotrichaceae,-5.00E-04,0.213
Family,Peptococcaceae,0,0.772
Family,Gemellaceae,0,0.492
Family,Neisseriaceae,0,0.592
Family,Clostridiaceae,-8.00E-04,0.201
Family,Christensenellaceae,-0.0012,0.049
Family,Peptostreptococcaceae,-4.00E-04,0.212
Family,Turicibacteraceae,0,0.184
Family,Coriobacteriaceae,1.00E-04,0.689
Family,unclassified ML615J-28,0,0.352
Family,Barnesiellaceae,0.0012,0.993
Family,Paraprevotellaceae,-1.00E-04,0.441
Family,S24-7,1.00E-04,0.703
Family,Fusobacteriaceae,-6.00E-04,0.017
Family,unclassified SHA-98,0,0.016
Family,unclassified RF39,-1.00E-04,0.089
Family,Dehalobacteriaceae,0,0.078
Family,Moraxellaceae,0,0.031
Family,Oxalobacteraceae,0,0.221
Family,Victivallaceae,0,0.071
Family,Campylobacteraceae,2.00E-04,0.736
Family,Tissierellaceae,0,0.027
Family,Pseudomonadaceae,0,0.365
Family,Aeromonadaceae,0,0.641
Family,Corynebacteriaceae,0,0.206
Family,Sphingobacteriaceae,0,0.633
Family,Aerococcaceae,0,0.238
Family,Weeksellaceae,0,0.811
Family,Staphylococcaceae,0,0.024
Family,Dermabacteraceae,0,0.648
Family,unclassified YS2,-8.00E-04,0.006
Family,Actinomycetaceae,0,0.615
Family,unclassified Streptophyta,-2.00E-04,0
Family,Anaeroplasmataceae,0,0
Family,Enterococcaceae,0,0.447
Family,Planococcaceae,0,0
Family,Brucellaceae,0,0.002
Family,Deferribacteraceae,0,0.444
Family,Comamonadaceae,0,0.049
Family,Micrococcaceae,0,0.071
Family,unclassified RF32,-8.00E-04,0.375
Family,EtOH8,0,0.029
Family,Cerasicoccaceae,0,0.001
Family,mitochondria,0,0
Family,Leuconostocaceae,-1.00E-04,0.021
Family,Eubacteriaceae,0,0.081
Family,unclassified Sphingobacteriales,0,0.634
Family,Synergistaceae,0,0.029
Family,Helicobacteraceae,0,0.339
Family,Succinivibrionaceae,0,0.188
Family,Bacteria,0,0.178
Family,Acholeplasmataceae,0,0.02
Family,Thermoactinomycetaceae,0,0.636
Family,Acetobacteraceae,0,0.037
Family,Leptotrichiaceae,0,0
Genus,Prevotella,-0.032,0.023
Genus,Bacteroides,-0.038,0.099
Genus,Roseburia,0.0036,0.948
Genus,Faecalibacterium,-0.0151,0.005
Genus,Parabacteroides,0.0038,0.974
Genus,Odoribacter,5.00E-04,0.987
Genus,Rikenellaceae,0.0061,0.859
Genus,Blautia,0.0015,0.91
Genus,Alistipes,-1.00E-04,0.46
Genus,Ruminococcaceae,-0.0037,0.081
Genus,Dialister,0.0044,0.993
Genus,Subdoligranulum,-0.0011,0.069
Genus,Lachnospiraceae,0.0022,0.821
Genus,Ruminococcus,-0.0096,0
Genus,Oscillospira,-0.0033,0.078
Genus,Sutterella,0.0024,0.682
Genus,Ruminococcus,0.001,0.97
Genus,Clostridium,0.0032,0.983
Genus,Coprococcus,0.0013,0.986
Genus,Gemmiger,-0.0017,0.079
Genus,Lachnospira,1.00E-04,0.516
Genus,Lactobacillus,0,0.469
Genus,Escherichia,-0.0024,0.272
Genus,Dorea,0.0012,0.979
Genus,Haemophilus,-2.00E-04,0.293
Genus,Acidaminococcus,9.00E-04,0.815
Genus,Enterobacter,-2.00E-04,0.41
Genus,Veillonella,1.00E-04,0.731
Genus,Bifidobacterium,-3.00E-04,0.22
Genus,Lachnobacterium,-1.00E-04,0.506
Genus,Butyricicoccus,-2.00E-04,0.237
Genus,Akkermansia,0.0077,0.995
Genus,Mogibacteriaceae,0,0.603
Genus,Streptococcus,-1.00E-04,0.448
Genus,Granulicatella,0,0.363
Genus,Anaerostipes,1.00E-04,0.676
Genus,Bilophila,0.0014,0.986
Genus,Anaerotruncus,1.00E-04,0.738
Genus,Ruminococcus,1.00E-04,0.616
Genus,Clostridium,0,0.65
Genus,unclassified Clostridiales,0,0.502
Genus,Coprobacillus,-1.00E-04,0.321
Genus,Defluviitalea,2.00E-04,0.994
Genus,Peptococcaceae,0,0.88
Genus,Eubacterium,1.00E-04,0.701
Genus,Gemellaceae,0,0.492
Genus,Neisseria,0,0.646
Genus,Clostridium,-8.00E-04,0.19
Genus,Christensenellaceae,-0.0012,0.05
Genus,Shigella,0,0.812
Genus,Peptostreptococcaceae,-4.00E-04,0.211
Genus,Clostridium,-3.00E-04,0.017
Genus,Providencia,0,0.507
Genus,Holdemania,0,0.656
Genus,Erysipelotrichaceae,-1.00E-04,0.349
Genus,Gardnerella,0,0.879
Genus,Turicibacter,0,0.184
Genus,Adlercreutzia,0,0.725
Genus,Desulfovibrio,0,0.525
Genus,Eggerthella,0,0.732
Genus,Phascolarctobacterium,-0.001,0.029
Genus,Desulfovibrionaceae,-1.00E-04,0.001
Genus,unclassified ML615J-28,0,0.352
Genus,Barnesiellaceae,0.0011,0.992
Genus,Paraprevotella,-3.00E-04,0.232
Genus,S24-7,1.00E-04,0.703
Genus,Lactococcus,-1.00E-04,0.291
Genus,Fusobacterium,-5.00E-04,0.004
Genus,unclassified SHA-98,0,0.016
Genus,Lactonifactor,0,0.214
Genus,unclassified RF39,-1.00E-04,0.089
Genus,02d06,0,0.511
Genus,Barnesiella,1.00E-04,0.977
Genus,Dehalobacterium,0,0.069
Genus,cc_115,0,0.148
Genus,Butyricimonas,2.00E-04,0.95
Genus,Acinetobacter,0,0.119
Genus,Oxalobacter,0,0.221
Genus,Coriobacteriaceae,0,0.682
Genus,Victivallaceae,0,0.026
Genus,Campylobacter,2.00E-04,0.712
Genus,WAL_1855D,0,0.058
Genus,Fusobacteriaceae,0,0.406
Genus,Aggregatibacter,-1.00E-04,0.219
Genus,Pseudomonas,0,0.365
Genus,Collinsella,0,0.631
Genus,Pantoea,0,0.373
Genus,Proteus,-1.00E-04,0.073
Genus,Peptoniphilus,0,0.148
Genus,Oribacterium,0,0.15
Genus,Shuttleworthia,0,0.708
Genus,Aeromonadaceae,0,0.641
Genus,Corynebacterium,0,0.206
Genus,Cytophagales,0,0.633
Genus,Finegoldia,0,0.305
Genus,Abiotrophia,0,0.323
Genus,human,0,0.563
Genus,Weeksellaceae,0,0.811
Genus,Staphylococcus,0,0.024
Genus,Anaerococcus,0,0.146
Genus,Brachybacterium,0,0.648
Genus,unclassified YS2,-8.00E-04,0.006
Genus,Mogibacterium,0,0.493
Genus,Pseudobutyrivibrio,0,0.026
Genus,Porphyromonas,1.00E-04,0.937
Genus,rc4-4,0,0.547
Genus,Unclassified,0,0
Genus,Dysgonomonas,-7.00E-04,0.151
Genus,Actinomyces,0,0.661
Genus,Butyrivibrio,-3.00E-04,0.323
Genus,unclassified Streptophyta,-2.00E-04,0
Genus,Anaeroplasma,0,0
Genus,Enterococcaceae,0,0.447
Genus,Catenibacterium,-2.00E-04,0.01
Genus,Victivallis,0,0.458
Genus,Rummeliibacillus,0,0
Genus,Citrobacter,0,0.138
Genus,ph2,0,0
Genus,SMB53,0,0.477
Genus,Clostridium,0,0.299
Genus,Veillonellaceae,-3.00E-04,0.197
Genus,Ochrobactrum,0,0.002
Genus,Christensenella,0,0.043
Genus,Mobiluncus,0,0
Genus,Clostridiaceae,0,0.789
Genus,Mucispirillum,0,0.444
Genus,Sarcina,0,0.001
Genus,Delftia,0,0.116
Genus,Prevotella,2.00E-04,0.789
Genus,Rothia,0,0.071
Genus,unclassified RF32,-8.00E-04,0.375
Genus,Macellibacteroides,1.00E-04,0.965
Genus,Papillibacter,0,0.003
Genus,EtOH8,0,0.029
Genus,Anaerofilum,0,0.286
Genus,Peptostreptococcus,0,0.065
Genus,Slackia,0,0.349
Genus,Cerasicoccaceae,0,0.001
Genus,Moryella,0,0
Genus,Allobaculum,0,0.527
Genus,Nicotiana,0,0
Genus,Serratia,0,0.621
Genus,Leuconostocaceae,-1.00E-04,0.02
Genus,Parvimonas,0,0.013
Genus,Megasphaera,8.00E-04,0.941
Genus,Clostridium,0,0.652
Genus,Proteocatella,0,0.655
Genus,Epulopiscium,-3.00E-04,0.037
Genus,Hespellia,2.00E-04,0.897
Genus,Olsenella,0,0.032
Genus,Anaerofustis,0,0.341
Genus,Sporobacter,0,0.016
Genus,Enhydrobacter,0,0
Genus,Alicycliphilus,0,0.002
Genus,unclassified Sphingobacteriales,0,0.634
Genus,Prevotellaceae,0,0.648
Genus,Synergistes,0,0.039
Genus,Bulleidia,0,0
Genus,Anaerorhabdus,0,0.012
Genus,Eikenella,0,0.002
Genus,Leuconostoc,0,0.1
Genus,Atopobium,0,0.298
Genus,Scardovia,0,0.083
Genus,Pseudoramibacter_Eubacterium,0,0.007
Genus,Helicobacter,0,0.339
Genus,Coriobacterium,0,0.169
Genus,Succinivibrio,0,0.202
Genus,Arcobacter,0,0.477
Genus,RFN20,0,0.001
Genus,Cloacibacillus,0,0.046
Genus,Bacteria,0,0.178
Genus,Desulfurispora,0,0.6
Genus,'Solanum,0,0.02
Genus,Anaerobiospirillum,0,0.054
Genus,Paraprevotellaceae,0,0.001
Genus,Actinomycetaceae,0,0.517
Genus,Trigonala,0,0.636
Genus,Dehalobacteriaceae,0,0.553
Genus,Aerococcus,0,0.017
Genus,Bacteroides,0,0.072
Genus,Roseomonas,0,0.037
Genus,Bacteroides,0,0.287
Genus,Leptotrichia,0,0
Genus,Selenomonas,0,0.03
Genus,Mitsuokella,0,0.482
Species,copri,-0.0298,0.061
Species,unclassified Bacteroides,-0.0111,0.346
Species,faecis,-3.00E-04,0.422
Species,prausnitzii,-0.0151,0.005
Species,distasonis,5.00E-04,0.835
Species,fragilis,9.00E-04,0.994
Species,unclassified Odoribacter,5.00E-04,0.987
Species,acidifaciens,-1.00E-04,0.267
Species,Rikenellaceae,0.0061,0.859
Species,unclassified Blautia,0.0015,0.926
Species,stercorea,0,0.295
Species,finegoldii,-2.00E-04,0.407
Species,Ruminococcaceae,-0.0037,0.081
Species,unclassified Dialister,0.0044,0.993
Species,variabile,-0.0011,0.069
Species,Lachnospiraceae,0.0022,0.821
Species,unclassified Ruminococcus,-0.0052,0.002
Species,unclassified Parabacteroides,0.0026,0.915
Species,uniformis,-0.0185,0.09
Species,ovatus,0.0066,0.92
Species,unclassified Oscillospira,-0.0034,0.078
Species,unclassified Sutterella,0.0024,0.682
Species,eggerthii,-1.00E-04,0.44
Species,gnavus,1.00E-04,0.609
Species,citroniae,0.0021,0.986
Species,unclassified Coprococcus,0.0012,0.958
Species,formicilis,-0.0017,0.079
Species,unclassified Roseburia,0.0036,0.964
Species,unclassified Lachnospira,1.00E-04,0.516
Species,unclassified Lactobacillus,2.00E-04,0.698
Species,coli,-0.0024,0.272
Species,unclassified Dorea,0.0013,0.986
Species,parainfluenzae,-2.00E-04,0.293
Species,unclassified Acidaminococcus,9.00E-04,0.815
Species,unclassified Prevotella,-0.0059,0.13
Species,hormaechei,-2.00E-04,0.411
Species,inulinivorans,0,0.843
Species,dispar,0,0.816
Species,unclassified Ruminococcus,1.00E-04,0.777
Species,adolescentis,-3.00E-04,0.222
Species,unclassified Lachnobacterium,-1.00E-04,0.506
Species,melaninogenica,0,0.476
Species,lavalense,2.00E-04,0.874
Species,pullicaecorum,-2.00E-04,0.237
Species,muciniphila,0.0077,0.995
Species,aldenense,1.00E-04,0.866
Species,formicigenerans,0,0.089
Species,Mogibacteriaceae,0,0.603
Species,infantis,0,0.171
Species,unclassified Granulicatella,0,0.363
Species,producta,0,0.501
Species,putredinis,0,0.981
Species,unclassified Streptococcus,0,0.541
Species,unclassified Anaerostipes,1.00E-04,0.676
Species,unclassified Bilophila,0.0014,0.986
Species,unclassified Anaerotruncus,1.00E-04,0.738
Species,obeum,1.00E-04,0.704
Species,lactaris,1.00E-04,0.619
Species,methylpentosum,0,0.655
Species,unclassified Clostridiales,0,0.502
Species,cateniformis,0,0.347
Species,saccharophila,2.00E-04,0.994
Species,Peptococcaceae,0,0.88
Species,bromii,-0.0043,0.002
Species,dolichum,1.00E-04,0.675
Species,symbiosum,5.00E-04,0.861
Species,torques,8.00E-04,0.994
Species,hathewayi,6.00E-04,0.907
Species,caccae,-8.00E-04,0.457
Species,Gemellaceae,0,0.492
Species,subflava,0,0.646
Species,clostridioforme,-2.00E-04,0.233
Species,luteciae,-1.00E-04,0.394
Species,unclassified Clostridium,-1.00E-04,0.342
Species,unclassified Coprobacillus,-1.00E-04,0.329
Species,Christensenellaceae,-0.0012,0.05
Species,flexneri,0,0.812
Species,Peptostreptococcaceae,-4.00E-04,0.211
Species,spiroforme,-1.00E-04,0.046
Species,unclassified Providencia,0,0.507
Species,saccharolyticum,0,0.955
Species,unclassified Holdemania,0,0.656
Species,Erysipelotrichaceae,-1.00E-04,0.349
Species,unclassified Gardnerella,0,0.879
Species,unclassified Turicibacter,0,0.184
Species,unclassified Adlercreutzia,0,0.725
Species,unclassified Desulfovibrio,1.00E-04,0.729
Species,lenta,0,0.732
Species,unclassified Phascolarctobacterium,-0.001,0.029
Species,biforme,0,0.464
Species,Desulfovibrionaceae,-1.00E-04,0.001
Species,unclassified ML615J-28,0,0.352
Species,Barnesiellaceae,0.0011,0.992
Species,gordonii,2.00E-04,0.894
Species,celatum,0,0.623
Species,colicanis,0,0.468
Species,unclassified Paraprevotella,-3.00E-04,0.232
Species,colinum,0,0.01
Species,catus,0,0.307
Species,S24-7,1.00E-04,0.703
Species,garvieae,0,0.026
Species,unclassified Fusobacterium,-5.00E-04,0.004
Species,unclassified SHA-98,0,0.016
Species,anginosus,0,0.366
Species,unclassified Lactococcus,-1.00E-04,0.303
Species,longoviformis,0,0.214
Species,indistinctus,1.00E-04,0.972
Species,unclassified RF39,-1.00E-04,0.089
Species,unclassified 02d06,0,0.511
Species,longicatena,0,0.017
Species,parvula,1.00E-04,0.696
Species,intestinihominis,1.00E-04,0.977
Species,unclassified Dehalobacterium,0,0.069
Species,unclassified cc_115,0,0.148
Species,unclassified Butyricimonas,2.00E-04,0.95
Species,unclassified Acinetobacter,0,0.24
Species,formigenes,0,0.221
Species,ramosum,-3.00E-04,0.058
Species,callidus,1.00E-04,0.719
Species,Coriobacteriaceae,0,0.682
Species,Victivallaceae,0,0.026
Species,unclassified Campylobacter,2.00E-04,0.713
Species,unclassified WAL_1855D,0,0.058
Species,Fusobacteriaceae,0,0.406
Species,unclassified Aggregatibacter,-1.00E-04,0.219
Species,fragi,0,0.131
Species,aerofaciens,0,0.524
Species,salivarius,0,0.478
Species,agglomerans,0,0.373
Species,unclassified Proteus,-1.00E-04,0.073
Species,unclassified Peptoniphilus,0,0.148
Species,unclassified Oribacterium,0,0.15
Species,unclassified Eubacterium,0,0.254
Species,unclassified Shuttleworthia,0,0.708
Species,Aeromonadaceae,0,0.641
Species,unclassified Corynebacterium,0,0.258
Species,QSSC5-1,0,0.633
Species,onderdonkii,0,0.982
Species,unclassified Finegoldia,0,0.305
Species,unclassified Abiotrophia,0,0.323
Species,gut metagenome,0,0.563
Species,asburiae,0,0.433
Species,Weeksellaceae,0,0.811
Species,unclassified Staphylococcus,0,0.024
Species,unclassified Anaerococcus,0,0.146
Species,unclassified Brachybacterium,0,0.648
Species,unclassified YS2,-8.00E-04,0.006
Species,unclassified Mogibacterium,0,0.493
Species,guilliermondii,0,0.623
Species,unclassified Pseudobutyrivibrio,0,0.207
Species,unclassified Porphyromonas,1.00E-04,0.935
Species,unclassified rc4-4,0,0.547
Species,unclassified 1-68,0,0
Species,unclassified Dysgonomonas,0,0.248
Species,xylanivorans,0,0.036
Species,guillouiae,0,0.011
Species,unclassified Actinomyces,0,0.661
Species,crossotus,-3.00E-04,0.357
Species,unclassified Streptophyta,-2.00E-04,0
Species,unclassified Anaeroplasma,0,0
Species,iners,0,0
Species,Enterococcaceae,0,0.447
Species,unclassified Catenibacterium,-2.00E-04,0.01
Species,vadensis,0,0.458
Species,delbrueckii,0,0.603
Species,plantarum,0,0.365
Species,unclassified Rummeliibacillus,0,0
Species,freundii,0,0.138
Species,unclassified ph2,0,0
Species,unclassified SMB53,0,0.477
Species,coprophilus,0,0.813
Species,difficile,0,0.299
Species,ureolyticus,0,0.193
Species,plebeius,-0.0016,0.3
Species,Veillonellaceae,-3.00E-04,0.197
Species,unclassified Pseudomonas,0,0.382
Species,unclassified Ochrobactrum,0,0.002
Species,baratii,0,0.598
Species,unclassified Christensenella,0,0.043
Species,unclassified Mobiluncus,0,0
Species,Clostridiaceae,0,0.789
Species,schaedleri,0,0.444
Species,unclassified Sarcina,0,0.001
Species,reuteri,-2.00E-04,0.198
Species,unclassified Delftia,0,0.116
Species,unclassified Prevotella,2.00E-04,0.789
Species,mucilaginosa,0,0.088
Species,unclassified RF32,-8.00E-04,0.375
Species,fermentans,1.00E-04,0.965
Species,cinnamivorans,0,0.003
Species,EtOH8,0,0.029
Species,unclassified Anaerofilum,0,0.286
Species,purinilyticum,0,0.004
Species,unclassified Peptostreptococcus,0,0.065
Species,unclassified Slackia,0,0.349
Species,Cerasicoccaceae,0,0.001
Species,fimetarium,0,0.002
Species,durum,0,0.013
Species,indoligenes,0,0
Species,gadei,-7.00E-04,0.252
Species,celerecrescens,1.00E-04,0.779
Species,paraputrificum,0,0.512
Species,unclassified Allobaculum,0,0.527
Species,cylindroides,0,0.348
Species,dentocariosa,0,0.181
Species,tabacum,0,0
Species,unclassified Serratia,0,0.621
Species,bolteae,0,0.731
Species,Leuconostocaceae,-1.00E-04,0.02
Species,unclassified Parvimonas,0,0.013
Species,unclassified Megasphaera,8.00E-04,0.941
Species,unclassified Collinsella,0,0.623
Species,ruminantium,0,0.652
Species,stercoris,0,0.866
Species,sphenisci,0,0.655
Species,albus,-2.00E-04,0.002
Species,unclassified Epulopiscium,-3.00E-04,0.037
Species,porcina,2.00E-04,0.897
Species,uli,0,0.032
Species,unclassified Anaerofustis,0,0.341
Species,termitidis,0,0.016
Species,eutactus,1.00E-04,0.917
Species,unclassified Enhydrobacter,0,0
Species,unclassified Alicycliphilus,0,0.002
Species,unclassified Sphingobacteriales,0,0.634
Species,Prevotellaceae,0,0.648
Species,unclassified Faecalibacterium,0,0.002
Species,unclassified Synergistes,0,0.039
Species,unclassified Butyrivibrio,0,0.001
Species,moorei,0,0
Species,hungatei,0,0.038
Species,furcosa,0,0.012
Species,algidixylanolyticum,0,0.198
Species,nigrescens,0,0.598
Species,breve,0,0.022
Species,unclassified Eikenella,0,0.002
Species,papyrosolvens,0,0.05
Species,perfringens,-5.00E-04,0.306
Species,unclassified Leuconostoc,0,0.1
Species,gauvreauii,0,0.15
Species,unclassified Atopobium,0,0.298
Species,sobrinus,0,0.28
Species,unclassified Scardovia,0,0.083
Species,unclassified Pseudoramibacter_Eubacterium,0,0.007
Species,kobei,0,0.193
Species,ganmani,0,0.339
Species,unclassified Coriobacterium,0,0.169
Species,unclassified Succinivibrio,0,0.202
Species,D168,-1.00E-04,0.017
Species,nordii,0,0.647
Species,nitroreducens,0,0.384
Species,cryaerophilus,0,0.477
Species,butyricum,0,0.003
Species,unclassified RFN20,0,0.001
Species,unclassified Cloacibacillus,0,0.046
Species,Bacteria,0,0.178
Species,unclassified Desulfurispora,0,0.6
Species,tuberosum' phytoplasma,0,0.02
Species,endodontalis,0,0.642
Species,thomasii,0,0.054
Species,nanceiensis,0,0.401
Species,Paraprevotellaceae,0,0.001
Species,Actinomycetaceae,0,0.517
Species,intermedia,0,0.857
Species,veronii,0,0
Species,elaeagnus,0,0.636
Species,Dehalobacteriaceae,0,0.553
Species,unclassified Aerococcus,0,0.017
Species,cellulosolvens,0,0.072
Species,aerilata,0,0.037
Species,xylanolyticus,0,0.287
Species,flavefaciens,0,0.092
Species,pallens,0,0.841
Species,neonatale,-2.00E-04,0.003
Species,unclassified Leptotrichia,0,0
Species,bovis,0,0.03
Species,unclassified Mitsuokella,0,0.482
